The active weak-line T Tauri star LkCa 4 observed with SPIRou and TESS

We report results of a spectropolarimetric and photometric monitoring of the weak-line T Tauri star LkCa 4 within the SPIRou Legacy Survey large programme, based on data collected with SPIRou at the Canada-France-Hawaii Telescope and the TESS space probe between October 2021 and January 2022. We applied Zeeman-Doppler Imaging to our spectropolarimetric and photometric data to recover a surface brightness distribution compatible with TESS photometry, as well as the large-scale magnetic topology of the star. As expected from the difference in wavelength between near-infrared and optical data, the recovered surface brightness distribution is less contrasted than the previously published one based on ESPaDOnS data, but still features mid-latitude dark and bright spots. The large-scale magnetic field is consistent in shape and strength with the one derived previously, with a poloidal component resembling a 2.2 kG dipole and a toroidal component reaching 1.4 kG and encircling the star at the equator. Our new data confirm that the surface differential rotation of LkCa 4 is about 10 times weaker than that of the Sun, and significantly different from zero. Using our brightness reconstruction and Gaussian Process Regression, we were able to filter the radial velocity activity jitter down to a precision of 0.45 and 0.38 km $\rm s^{-1}$ (from an amplitude of 6.10 km $\rm s^{-1}$), respectively, yielding again no evidence for a close-in massive planet orbiting the star.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
